Hybrid Dynamic-static Context-aware Attention Network for Action Assessment in Long Videos

The objective of action quality assessment is to score sports videos. However, most existing works focus only on video dynamic information (i.e., motion information) but ignore the specific postures that an athlete is performing in a video, which is important for action assessment in long videos. In this work, we present a novel hybrid dynAmic-static Context-aware attenTION NETwork (ACTION-NET) for action assessment in long videos. To learn more discriminative representations for videos, we not only learn the video dynamic information but also focus on the static postures of the detected athletes in specific frames, which represent the action quality at certain moments, along with the help of the proposed hybrid dynamic-static architecture. Moreover, we leverage a context-aware attention module consisting of a temporal instance-wise graph convolutional network unit and an attention unit for both streams to extract more robust stream features, where the former is for exploring the relations between instances and the latter for assigning a proper weight to each instance. Finally, we combine the features of the two streams to regress the final video score, supervised by ground-truth scores given by experts. Additionally, we have collected and annotated the new Rhythmic Gymnastics dataset, which contains videos of four different types of gymnastics routines, for evaluation of action quality assessment in long videos. Extensive experimental results validate the efficacy of our proposed method, which outperforms related approaches. The codes and dataset are available at \url{https://github.com/lingan1996/ACTION-NET}.

==> rebuttal.txt <==
We thank the reviewers for their constructive comments, and respond briefly to the main comments and criticisms:
----------
Reviewer#1
Q1: The overall approach is somewhat straightforward by directly assembling some network components.
A1: Our framework is not a simple assemble of some network components, and each component in our framework is well motivated for effectively tackling the problems of action quality assessment in long videos, which is still in the early development stage. Our framework consists of the dynamic and static streams, because we conceive that action quality assessment not only relies on the motion information but also the fleeting posture.

Q2: How is the 2.3% improvement calculated in table 3?
A2: It is a typos. Actually, the results of CAA (0.615) outperforms that of Avg pooling (0.605) by 1.0% instead of 2.3% in the submitted version. We will correct it, and thanks for pointing out this.
----------
Reviewer#2
Q3: What is the connection with two-stream networks and how they intend to better address it in the paper?
A3: The purpose of the two-stream network and our ACTION-NET are different. Our ACTION-NET aims to assess the quality of a long-term action, but the two-stream network aims to solve the action recognition problem. Although both two-stream networks and our proposed framework consider capturing the complementary information on appearance from specific frames and motion between frames, in the two-stream network aims to learn the discriminant features of an action so as to tell different types of action apart, regardless of whether the action is performed in a standard way or not. However, in our work, the sampled still frames are leveraged to reflect whether the actions performed by the detected person are standard.

Q4: Why constructed the Gymnastic dataset? Will it be publicly released?
A4: Because most existing datasets are about short videos(less than ten seconds for each video) and the only public dataset (the MIT-Skating dataset) about long videos constains only 150 videos, which  is too small for deep learning. To support the research on action quality assessment for long videos, we constructed a new larger dataset about long videos and will release it after our paper is accepted. Most existing datasets, such as MIT-Diving dataset and AQA dataset, are about short videos. For example, on the AQA dataset, the average length of videos is less than ten seconds (about 102 frames). Compared with these datasets, the videos that are approximately 1 minute and 35 seconds (about 2375 frames) on our dataset can be relatively considered as long videos.

Q5: How is the claim that past methods do not work on long videos justified and the proposed method has been designed and verified to work better on long videos?
A5: For both long videos and short videos, the previous methods simply treat the importance of each part of a video the same. But our method adopts context-aware attention module to explore the relations between instances and assign a learnable weight for each part of a video. 
To be more detailed, for long videos, most previous works make a naive assumption: the same level of skill is exhibited throughout the video, and thus the skill can be determined in any (or all) of parts of a video  (ref. 5) . However, actions performed at different time can have markedly different effects on the final estimated score, meaning that the different parts of a video are not of equal importance(lines 92-100). To tackle this problem, our method adopts CAA to explore the relations between instances and  assign a learnable weight to each part of a video (lines 109-119). Then we verified our claims through the comparison with the previous works (in Table 1&3).
----------
Reviewer#3
Q6: Will the dataset and code be released?
A6: They will be released after our paper is accepted.

Q7: What is the influence of the sampling rate used for the dynamic and the static streams?
A7: Thank you for constructive feedbacks! It's valuable to explore the influence of sampling rate for our work. From the supplementary experiments (shown in below), we conclude that on dynamic or static streams properly increasing the sampling rate can improve performance and there is no obvious connection between the optimal sampling rate and the kind of sport.
a) We fixed the sampling rate for the static stream at 1 fps, and then tested at sampling rate of 2/5/8/10 fps on the dynamic stream. The results are shown in below:
fps						2		5		8		10
MIT-Skating				0.602	0.615	0.618	0.618
Rhythmic Gymnastic(avg)	0.527	0.617	0.624	0.620
b) We fixed the sampling rate for the dynamic stream at 5 fps, and then tested the sampling rate at 0.5/1/2/4 fps on the static stream. The results are shown in below:
fps						0.5		1		2		4
MIT-Skating				0.602	0.615	0.618	0.618
Rhythmic Gymnastic(avg) 0.563	0.617	0.622	0.618
